Mildly Relativistic Motion in the Radio Quiet Quasar PG 1351+640

Measuring the proper motion of the emission component in radio-quiet quasars (RQQs) could help to distinguish between the origins of the radio emission and to understand whether the jet production mechanism is the same in radio-loud quasars (RLQs) and RQQs. PG 1351+640 is one of the few RQQs suitable for proper motion studies: it has two compact components on milli-arcsecond scales, a flat-spectrum core and a steep-spectrum jet; both components are >2 mJy at 5 GHz and are well suited for Very Long Baseline Array (VLBA) observations. We compare recent VLBA observations with that made seventeen years ago and find no significant change in the core-jet separation between 2005 and 2015 (a proper motion of 0.003 mas yr-1). However, the core-jet separation increased significantly between 2015 and 2022, inferring a jet proper motion velocity of 0.063 mas yr-1, which corresponds to an apparent transverse velocity of 0.37c. The result suggests that the jet of the RQQ PG 1351+640 is mildly relativistic and oriented at a relatively small viewing angle.

==> Coverletter.txt <==
Dear Editor.

I am writing this letter to submit our manuscript entitled "Mildly Relativistic Motion in the Radio Quiet Quasar PG 1351+640" for your consideration for publication in MNRAS. This manuscript is the result of our extensive research on a peculiar radio-quiet quasar, which I believe will be of interest to MNRAS readers.

Radio-quiet quasars (RQQs) are thought to make up about 90% of active galactic nuclei (AGNs), but their sources of radio emission have long been controversial. In particular, on pc scales, the radio emission can come from jets, the corona, the base of the accretion disk winds, or a combination of them. Previous studies of RQQs have been limited by the lack of high-sensitivity high-resolution observations, leading to a poor understanding of their radio properties. Very Long Baseline Interferometry (VLBI) observations are able to detect sub-pc-scale radio structures in the AGN nuclear region, providing important clues to distinguish between the different emission sources.

Determining the presence or absence of jets in RQQs can help to clarify the source of the radio emission from RQQs and to investigate whether the RQQs have the same jet production mechanism as  RLQs. A typical signature of a relativistic jet is the high-speed motion of the radio-emitting component, even at apparent superluminal velocities. The proper motion of the jet can also be used to constrain the viewing angle and velocity of the jet. However, RQQs suitable for jet proper motion measurement are very rare, as  VLBI images of most RQQs reveal either a single compact core or only faint jet clumps.

In our recent VLBI observations (Wang et al. 2023 MNRAS, 518, 39), only one of the 10 RQQs, PG1351+640, has a compact core and a jet which is compact and bright enough for proper motion measurement. We found no significant change in the core-jet separation (i.e., proper motion is not significant) between 2005 and 2015 by comparing recent VLBA observations with observations from seventeen years ago. However, the core-jet separation increases significantly between 2015 and 2022, inferring a jet proper motion velocity of 0.37c. This result suggests that the pc-scale emission of PG1351+640 is from a mildly relativistic jet.

The scientific significance of this work is that it provides strong evidence for the presence of a (mildly) relativistic jet in a RQQ, by determining for the first time the proper motion of the emission component. We also find that the jet's proper motion speed increased after 2015, possibly as a result of jet acceleration, providing a driving force for future in-depth studies of the shock and flow instability of this RQQ jet.

This work is a valuable exploration of the nature of the RQQ jet through proper motion measurement. With the release of the survey data from the SKA precursor telescopes, a large number of RQQs are expected to be discovered and more RQQ samples suitable for jet kinematics study will be available, contributing to the rapid development of the RQQ research.

I believe that the quality of this manuscript meets the high standards of MNRAS. I look forward to hearing from you.

Yours sincerely.

Tao An

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Reply-R2.txt <==
We thank the referee for the constructive comments. Our modifications are listed below after each question/comment. 

Q: Abstract: the intrinsic velocity and orientation angle are results obtained after some assumptions. I will not put these results in the abstract, to avoid that these results will be accepted without considering the author’s assumptions. I suggest to write: …..which corresponds to an apparent transverse velocity of 0.37c. This result suggests that the jet of the RQQ PG 1351+640 is mildly relativistic and oriented at a relatively small viewing angle (12$^\circ$ - 15$^\circ$)

A: the sentence is changed to "which corresponds to an apparent transverse velocity of 0.37 c. The result suggests that the jet of the RQQ PG 1351+640 is mildly relativistic and oriented at a relatively small viewing angle." 

Page 2 –line 5, I suggest: of PG 1351+640, a RQQ at z = 0.088$^1$

A: Corrected. 

Page 3 line 47-48: Assuming that the two-sided jets are identical and oriented with respect to the line of sight at an angle theta, the brightness ratio between ……

Please report the jet and cj brightness value (limit) and the R value

A: The jet and cj brightness value (limit) and the brightness ratio are added. To avoid confusion with the radio loudness ratio, we change the symbol to $R_I$. 

Giving the apparent velocity, the value of intrinsic velocity and orientation angle are not unique. Authors should discuss possible constrains (e.g. since the source is a RQQ and BLR is well visible, it is reasonable to assume an orientation angle of jets < 15 degree). I agree that best values are Beta = 0.64c and theta = 12 degree but a short discussion on assumptions is necessary.

A: several sentences are added to expand the discussion of the jet viewing angle. The ranges of the jet speed and viewing angle are given based on the varying jet-to-counterjet brightness ratios. The estimated small viewing angle is generally consistent with the identification of PG1351+640 as a quasar and type I Seyfert.

Line 56: to use an average of the proper motion velocity is ambiguous and wrong since there is a clear change in the jet velocity, I will remove all the discussion about the 0.17 c velocity and 6 degree for theta. IF AUTHORS DO NOT BELIEVE IN THE JET VELOCITY CHANGE ALL THE DISCUSSION NEEDS TO BE REVISED

A: The discussion about 'the 0.17 c velocity and 6 degree for theta' is removed.

At the end of the first column (page 3):
All these results show…..of a quasar). I suggest to modify as following: This result shows that the jet of the RQQ PG… is mildly relativistic assuming a relatively small viewing angle as expected for a quasar source. ----- comment: you could assume a large angle from the apparent velocity and to have the same jet-cj ratio with a different velocity

A: we agree with the referee. This sentence has been modified. 

In second column page 3
The jet proper motion velocity is in general agreement ….. but a few lines below The jet velocity is relatively high…..
The two sentences are not in agreement and this point is not clear

A: The sentence says that the jet proper motion velocity of PG 1351+640 is consistent with the velocities observed in other weak compact symmetric objects (CSOs), as reported in previous studies. However, the jet velocity of PG 1351+640 is relatively high when compared to other CSOs with similarly low radio luminosity. This suggests that PG 1351+640 may have some unique characteristics that contribute to the high velocity of its jet. This sentence has been rewritten. 

Estimating the kinematic age authors should discuss problems and uncertainties related to the change in the jet proper motion velocity

A: The uncertainties related to the kinematic age are discussed. "However, it is important to note that this estimate is subject
to several uncertainties..."

Page 4 second col.: …the interaction of the jet beam with the external medium …… the interaction of the jet with the external medium

A: Corrected.  

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
Q: Abstract first and second line, I suggest: (RQQs) could help to distinguish between different origins of the radio emission (origins instead of sources) 

A: corrected. 

Q: Last line: please modify it according to changes in Sect. 4 

A: We have rewritten the last sentence.


Q: Introduction, at the end of Column 1: ……with the radio luminosity of RQQs being three orders…… (instead of: with the radio luminosity of the weak jets of RQQs being three orders…)

A: corrected. 

Q: Introduction page 1 Column 2: For example relativstic jets have …… ->relativistic 

A: corrected. 

Q: Please quote the PG 1351+640 redshift and the conversion factor from angular to linear 

A: This is added in the bottom of the left column on Page 2.

Q: I have not found in the text a reference to Figure 2, please add it. 

A: Figure 2 is cited in the 2nd paragraph of Section 3. It is shown as Fig. 2 instead of Figure 2.

Q: In Figure 2 quote that SE component is the core 

A: Figure 2 is changed. 

Q: Please shortly comment component J0 present in Table 2 also in the text and not only in the table caption 

A: We added two sentences on page 2 right column: On the bridge between the SE and NW components there is a weak and steep-spectrum component J0. It was detected in both the 2005 and 2022 observations but did not show any significant proper motion.

Q: At the end of Section 3 could you please compare correlated VLBA and total flux density? A large difference could suggest a structure missed in VLBA images 

A: Although they are not observed at the same time, comparing the data from 5 GHz VLBA and VLA shows that about 30 % of the flux density is resolved at mas resolution. A sentence is added at the end of Section 3.

Q: Section 3: How did you estimate the radio position in the sky to compare the radio core position with the optical position from the Gaia satellite? Please quote the uncertainties of the radio and optical position (and coordinates) 

A: The optical Gaia position is added in Figure 1 caption. The uncertainty of the Gaia position is very small, about 0.02 mas. The uncertainty of the radio position is mainly contributed by the position error of the phase reference J1353+6324.  It is 0.23 mas in both RA and Dec directions. 

Q: Section 4 – Following points should be included in the discussion:

-- a measured proper motion velocity = 0.37c corresponds to an intrinsic velocity = 0.81 c if the orientation angle is 5 degree (reasonable for a Quasar) or 0.60 c with an angle of 15 degree. Why it is not visible a counter-jet?

A: Very good advice. We have added a related discussion in Section 4. The added calculations suggest the jet is midly relativistic and has a small viewing angle. The non-detection of counterjet could be due to Doppler de-boosting effect. 

Q: -- the intrinsic velocity should be compared with the CSO intrinsic proper motion velocity

A: related discussion is added in Section 4. 

Q: -- the comparison with CSO should be better discussed. Moving knots in CSO are due to the jet interaction with a dense ISM. This could suggest that also the knot of PG 151+640 is due to the jet interaction with a cloud of the ISM able to stop the jet before 2015 but not in more recent epochs (cloud destruction?) this could explain the acceleration and the jet one-sidness.

A: Thank you very much for your suggestion. We have expanded on the physical causes of the jet velocity change. However, it should be noted that the measurements in this paper are preliminary due to the lack of data points. This work is a starting point for studying jet kinematics in radio quiet quasars, and we are applying for new VLBI observations to improve the proper motion measurements. We are therefore cautious about the claimed jet acceleration.

Q: second paragraph: jet proper motion  jet proper motion velocity I suggest to not discuss a measure of the proper motion using all data. Figure 4 clearly show a change in the jet velocity.

A: As can be seen in Fig. 4, the separation between SE and NW does not change significantly during 2005-2015, but there is a significant change during 2015-2022. We measured the proper motion velocities for these two time periods, 0.02 c and 0.37 c, respectively. Using all data points, we obtain a velocity of 0.17 c. Although the values of these two results are very different, they do not change the main conclusion that the jet of PG1351+640 is mildly relativistic. We have expanded the discussion in Section 4.
